Comparison of Atom Detection Algorithms for Neutral Atom Quantum Computing

In neutral atom quantum computers, readout and preparation of the atomic qubits are usually based on fluorescence imaging and subsequent analysis of the acquired image. For each atom site, the brightness or some comparable metric is estimated and used to predict the presence or absence of an atom. Across different setups, we can see a vast number of different approaches used to analyze these images. Often, the choice of detection algorithm is either not mentioned at all or it is not justified. We investigate several different algorithms and compare their performance in terms of both precision and execution run time. To do so, we rely on a set of synthetic images across different simulated exposure times with known occupancy states. Since the use of simulation provides us with the ground truth of atom site occupancy, we can easily state precise error rates and variances of the reconstructed property. To also rule out the possibility of better algorithms existing, we calculated the Cram\'er-Rao bound in order to establish an upper limit that even a perfect estimator cannot outperform. As the metric of choice, we used the number of photonelectrons that can be contributed to a specific atom site. Since the bound depends on the occupancy of neighboring sites, we provide the best and worst cases, as well as a half filled one. Our comparison shows that of our tested algorithms, a global non-linear least-squares solver that uses the optical system's PSF to return a each sites' number of photoelectrons performed the best, on average crossing the worst-case bound for longer exposure times. Its main drawback is its huge computational complexity and, thus, required calculation time. We manage to somewhat reduce this problem, suggesting that its use may be viable. However, our study also shows that for cases where utmost speed is required, simple algorithms may be preferable.

==> data/falseNegativeRateByAlg.dat <==
exposure    photons rl2         rl3         rl4         rl5         rl6         gns         roi2        roi5        er          erNP        wiener      wiener3     wiener5     wiener10    wiener15    wiener35    wiener60
5           14.407  0.286       0.291       0.296       0.303       0.302       0.276       0.420       0.304       0.387       0.278       0.301       0.305       0.298       0.292       0.292       0.293       0.292
10          28.813  0.120       0.124       0.128       0.134       0.136       0.113       0.274       0.158       0.191       0.114       0.141       0.139       0.133       0.130       0.129       0.130       0.135
15          43.220  0.0445      0.0461      0.0491      0.0517      0.0549      0.0403      0.170       0.0696      0.0495      0.0402      0.0630      0.0563      0.0533      0.0525      0.0520      0.0545      0.0571
20          57.627  0.0161      0.0167      0.0185      0.0196      0.0226      0.0130      0.110       0.0282      0.0140      0.0135      0.0242      0.0209      0.0197      0.0187      0.0187      0.0205      0.0212
25          72.033  0.00574     0.00597     0.00650     0.00719     0.00799     0.00364     0.0676      0.0106      0.00446     0.00420     0.00913     0.00803     0.00677     0.00616     0.00628     0.00717     0.00767
30          86.440  0.00190     0.00172     0.00184     0.00215     0.00250     0.000875    0.0404      0.00419     0.00106     0.00106     0.00274     0.00246     0.00197     0.00154     0.00159     0.00194     0.00222
35          100.846 0.000626    0.000513    0.000526    0.000626    0.000801    0.000313    0.0241      0.00155     0.000326    0.000313    0.00121     0.000927    0.000751    0.000664    0.000626    0.000664    0.000814
40          115.253 0.000213    0.000201    0.000213    0.000213    0.000314    0.0000251   0.0145      0.000565    0.0000628   0.0000502   0.000464    0.000251    0.000188    0.000163    0.000201    0.000213    0.000251
50          144.066 0           0           0           0           0.0000250   0           0.00531     0.0000250   0           0           0.0000125   0.0000125   0           0           0           0           0
60          172.880 0           0           0           0           0           0           0.00187     0.0000125   0           0           0           0           0           0           0           0           0
70          201.693 0           0           0           0           0           0           0.000839    0           0           0           0           0           0           0           0           0           0
80          230.506 0           0           0           0           0           0           0.000301    0           0           0           0           0           0           0           0           0           0

==> data/falsePositiveRateByAlg.dat <==
exposure    photons rl2         rl3         rl4         rl5         rl6         gns         roi2        roi5        er          erNP        wiener      wiener3     wiener5     wiener10    wiener15    wiener35    wiener60
5           14.407  0.203       0.204       0.205       0.205       0.211       0.211       0.242       0.248       0.276       0.210       0.245       0.228       0.228       0.230       0.231       0.237       0.244
10          28.813  0.0795      0.0827      0.0860      0.0878      0.0927      0.0812      0.155       0.112       0.122       0.0811      0.113       0.105       0.102       0.0991      0.0996      0.103       0.105
15          43.220  0.0289      0.0303      0.0318      0.0345      0.0363      0.0281      0.0987      0.0491      0.0326      0.0285      0.0446      0.0438      0.0412      0.0376      0.0384      0.0392      0.0410
20          57.627  0.00985     0.0103      0.0111      0.0128      0.0129      0.00878     0.0567      0.0212      0.0102      0.00982     0.0180      0.0173      0.0144      0.0133      0.0132      0.0140      0.0154
25          72.033  0.00303     0.00309     0.00335     0.00375     0.00414     0.00257     0.0352      0.00746     0.00274     0.00262     0.00647     0.00512     0.00466     0.00420     0.00422     0.00455     0.00486
30          86.440  0.000863    0.000825    0.00114     0.00124     0.00125     0.000563    0.0223      0.00295     0.000588    0.000588    0.00181     0.00175     0.00150     0.00130     0.00115     0.00114     0.00105
35          100.846 0.000300    0.000312    0.000324    0.000387    0.000437    0.0000998   0.0136      0.00127     0.000137    0.000200    0.000549    0.000424    0.000275    0.000250    0.000324    0.000387    0.000449
40          115.253 0.0000623   0.0000498   0.0000498   0.0000747   0.0000996   0.0000249   0.00852     0.000461    0.0000498   0.0000374   0.000162    0.000162    0.000112    0.0000747   0.0000747   0.000162    0.000149
50          144.066 0           0           0           0           0           0           0.00293     0.0000374   0           0           0.0000125   0.0000125   0           0           0           0           0
60          172.880 0           0           0           0           0           0           0.00111     0.0000125   0           0           0           0           0           0           0           0           0
70          201.693 0           0           0           0           0           0           0.000262    0           0           0           0           0           0           0           0           0           0
80          230.506 0           0           0           0           0           0           0.000224    0           0           0           0           0           0           0           0           0           0

==> data/timeByAlgorithm.dat <==
algorithm   avgTime     runtimeClass
rl2         127.998     
rl3         187.063     
rl4         250.222     
rl5         312.252     
rl6         412.679     
gns         16758.653   
gnsOpt      1843.537    
roi5        12.792      
er          71.642      
wiener      1537.246    
wiener20    41.299      
wiener35    40.610      
wiener60    40.405      

==> data/varByAlgorithmEmpty.dat <==
exposure    photons rl2     rl3     rl4     rl5     rl6     gns     roi2    roi5    er      erNP    wiener  wiener3 wiener5 wiener10    wiener15    wiener35    wiener60
5           14.407  89.344  91.203  93.461  95.805  98.167  90.269  212.295 128.809 231.487 89.800  127.649 114.771 112.069 110.907     111.542     116.081     121.304
10          28.813  92.410  93.703  95.901  98.297  100.737 92.396  220.874 133.785 143.058 92.074  133.123 118.515 115.598 114.575     115.485     120.522     125.713
15          43.220  97.964  98.239  100.245 102.633 105.107 96.926  229.316 140.220 103.910 96.766  141.504 123.686 120.923 120.800     122.583     129.404     135.103
20          57.627  103.475 101.999 103.518 105.727 108.106 100.328 234.916 146.053 102.908 100.403 149.112 127.773 124.931 125.451     128.018     136.385     142.365
25          72.033  108.942 105.679 106.905 109.143 111.614 103.295 244.271 152.997 105.260 103.761 158.265 133.423 130.564 131.956     135.461     145.301     151.000
30          86.440  114.950 109.159 109.737 111.795 114.224 106.084 253.045 157.899 107.277 106.817 163.282 136.091 132.683 134.810     139.553     152.090     158.395
35          100.846 122.096 113.308 113.141 114.999 117.369 109.478 261.410 165.077 111.075 110.424 172.718 139.942 136.606 140.238     146.547     161.820     168.163
40          115.253 129.974 117.742 116.753 118.409 120.737 112.959 268.775 173.418 115.064 114.474 183.251 144.663 141.134 146.276     154.374     173.002     179.721
50          144.066 147.814 127.389 124.407 125.559 127.779 120.334 288.158 188.073 122.997 122.997 204.820 154.071 150.684 159.810     172.076     197.776     204.253
60          172.880 166.182 136.697 131.629 132.279 134.354 126.926 301.495 203.888 130.870 130.870 226.230 162.917 159.389 173.060     190.548     226.390     234.111
70          201.693 190.281 148.317 139.835 139.364 140.997 134.169 318.755 225.157 139.415 139.415 247.164 173.162 169.235 187.375     210.009     254.741     262.166
80          230.506 212.888 157.222 145.495 144.242 145.720 138.902 335.576 242.940 145.953 145.953 263.430 179.186 175.104 199.772     229.587     286.872     294.280

==> data/varByAlgorithmOccupied.dat <==
exposure    photons rl2     rl3     rl4     rl5     rl6     gns     roi2        roi5    er      erNP    wiener  wiener3 wiener5 wiener10    wiener15    wiener35    wiener60
5           14.407  127.897 132.724 137.586 142.314 146.910 125.277 338.280     169.343 306.628 125.733 157.007 154.384 148.448 143.563     142.312     143.485     146.921
10          28.813  172.838 180.155 187.693 195.005 202.068 164.427 484.620     215.386 283.816 167.361 195.214 197.190 188.417 181.016     178.847     178.513     180.739
15          43.220  216.998 225.946 235.703 245.274 254.533 201.717 616.568     261.451 226.617 207.964 233.113 240.794 228.993 218.785     215.574     213.623     214.790
20          57.627  262.239 272.818 285.078 297.185 308.866 238.045 753.760     308.014 253.458 248.897 269.871 284.449 269.584 256.812     252.878     249.930     249.950
25          72.033  307.605 319.365 333.977 348.595 362.743 272.985 892.246     354.069 291.484 289.000 309.239 328.043 310.427 295.520     291.020     286.911     285.315
30          86.440  351.568 364.042 380.920 398.065 414.726 305.603 1024.607    399.084 329.247 327.764 345.777 369.581 348.585 331.238     326.316     321.654     318.804
35          100.846 403.396 416.279 435.638 455.586 475.006 343.436 1170.172    448.062 374.272 372.750 388.432 416.842 392.955 373.747     368.754     364.142     359.976
40          115.253 452.815 466.043 487.743 510.383 532.503 378.359 1314.471    497.197 416.277 415.227 429.284 460.014 433.239 412.711     408.170     404.698     399.710
50          144.066 554.222 566.386 592.731 621.055 648.880 446.756 1586.652    597.041 499.983 499.983 514.914 553.394 519.823 494.948     490.243     486.271     477.375
60          172.880 650.857 661.352 692.550 726.892 760.755 509.363 1872.727    688.889 580.491 580.491 599.112 636.850 597.629 571.815     569.730     570.695     559.658
70          201.693 752.833 758.506 792.983 832.354 871.564 572.674 2145.488    789.133 660.201 660.201 680.622 721.006 675.719 648.717     649.477     655.975     642.811
80          230.506 854.128 857.096 897.258 943.718 989.955 633.199 2424.396    887.215 742.417 742.417 771.051 809.483 758.535 731.834     736.428     748.809     731.881


==> data/varianceBound.dat <==
photons emptyE  emptyOcc    fiftyE  fiftyOcc    fullE   fullOcc emptyFp         emptyFn         fiftyFp     fiftyFn     fullFp      fullFn
14.407  24.91   70.23       31.3    76.32       35.89   80.78   0.0864          0.182           0.103       0.200       0.114       0.212
28.813  25.76   104.66      37.87   117.02      46.33   125.74  0.0169          0.0390          0.0284      0.0570      0.0368      0.0689
43.22   26.61   135.76      44.05   154.57      56.05   167.5   0.00267         0.00664         0.00727     0.0149      0.0114      0.0216
57.627  27.44   165.04      49.95   190.44      65.3    207.54  0.000359        0.000947        0.00175     0.00367     0.00341     0.00652
72.033  28.26   193.13      55.64   225.22      74.22   246.49  0.0000422       0.000117        0.000404    0.000860    0.000994    0.00192
86.44   29.07   220.37      61.17   259.24      82.89   284.66  0.00000443      0.0000128       0.0000896   0.000194    0.000283    0.000551
100.846 29.87   246.97      66.57   292.68      91.36   322.25  0.000000424     0.00000127      0.0000193   0.0000422   0.0000793   0.000155
115.253 30.66   273.05      71.86   325.67      99.66   359.4   0.0000000374    0.000000116     0.00000404  0.00000893  0.0000218   0.0000430
144.066 32.23   324.03      82.16   390.64      115.86  432.68  0.000000000237  0.000000000774  0.000000167 0.000000374 0.00000159  0.00000316
172.88  33.76   373.81      92.18   454.59      131.65  504.97
201.693 35.27   422.69      101.97  517.8       147.12  576.55
230.506 36.75   470.87      111.58  580.45      162.33  647.6

==> data/varianceBoundOld.dat <==
photons emptyE  fiftyE  fullE   emptyOcc    fiftyOcc    fullOcc emptyFp         emptyFn         fiftyFp     fiftyFn     fullFp      fullFn
13.48   24.88   30.92   35.29   67.87       73.57       77.75   0.0952          0.200           0.112       0.217       0.123       0.228
25      25.57   36.29   43.76   96.06       106.73      114.33  0.0266          0.0602          0.0405      0.0804      0.0500      0.0933
40.70   26.50   43.11   54.40   130.57      148.21      160.41  0.00375         0.00921         0.00931     0.0190      0.0140      0.0265
50      27.04   46.86   60.47   149.80      171.69      186.58  0.00106         0.00272         0.00375     0.00778     0.00649     0.0123
67.72   28.06   53.97   71.63   184.93      214.99      235.00  0.0000816       0.000223        0.000630    0.00134     0.00144     0.00278
100     29.88   66.29   90.99   245.55      290.84      320.16  0.000000493     0.00000148      0.0000212   0.0000463   0.0000859   0.000168
135.73  31.85   79.29   111.24  309.55      372.09      411.74  0.00000000107   0.00000000343   0.000000425 0.000000950 0.00000342  0.00000678
162.65  33.30   88.76   126.12  356.40      432.11      479.53  0               0               0           0           0           0
216.97  36.17   107.11  155.31  448.46      551.24      614.44  0               0               0           0           0           0
